NERD: Neural Network for Edict of Risky Data Streams

Cyber incidents can have a wide range of cause from a simple connection loss to an insistent attack. Once a potential cyber security incidents and system failures have been identified, deciding how to proceed is often complex. Especially, if the real cause is not directly in detail determinable. Therefore, we developed the concept of a Cyber Incident Handling Support System. The developed system is enriched with information by multiple sources such as intrusion detection systems and monitoring tools. It uses over twenty key attributes like sync-package ratio to identify potential security incidents and to classify the data into different priority categories. Afterwards, the system uses artificial intelligence to support the further decision-making process and to generate corresponding reports to brief the Board of Directors. Originating from this information, appropriate and detailed suggestions are made regarding the causes and troubleshooting measures. Feedback from users regarding the problem solutions are included into future decision-making by using labelled flow data as input for the learning process. The prototype shows that the decision making can be sustainably improved and the Cyber Incident Handling process becomes much more effective.

==> Latex8.txt <==
========== file:  LATEX.TXT =======================

The following files contain the LaTeX macros necessary for you to format 
your paper based on the instructions/measurements in the INSTRUCT.TXT 
attachment in our standard author kit for 8.5 x 11-inch proceedings. 
The files appear in the following order:

latex8.sty -- the style file
latex8.tex -- the main macro set
latex8.bib -- the sample bibliography macros
latex8.bst -- the bibliography main macro set
latex8ps.txt -- this file, when printed out, will give you a sample 
of how your paper should look when it's finished. This file is in a 
separate attachment from the first four LaTeX files. Remember to save 
it as a .ps file and strip out any extraneous lines at the top of the 
file to enable successful printing.

Note that both current versions of LaTeX, 2e and 2.09, have the same 
macros -- refer to the start of the latex8.sty file for the opening 
statement for each. 


